Unveiling short period binaries in the inner VVV bulge

Most of our knowledge about the structure of the Milky Way has come from the study of variable stars. Among the variables, mimicking the periodic variation of pulsating stars, are the eclipsing binaries. These stars are important in astrophysics because they allow us to directly measure radii and masses of the components, as well as the distance to the system, thus being useful in studies of Galactic structure alongside pulsating RR Lyrae and Cepheids. Using the distinguishing features of their light curves, one can identify them using a semi-automated process. In this work, we present a strategy to search for eclipsing variables in the inner VVV bulge across an area of 13.4 sq. deg. within $1.68^{\rm o}<l<7.53^{\rm o}$ and $-3.73^{\rm o}<b<-1.44^{\rm o}$, corresponding to the VVV tiles b293 to b296 and b307 to b310. We accurately classify 212 previously unknown eclipsing binaries, including six very reddened sources. The preliminary analysis suggests these eclipsing binaries are located in the most obscured regions of the foreground disk and bulge of the Galaxy. This search is therefore complementary to other variable stars searches carried out at optical wavelengths.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
